Measurement of Azimuthal Asymmetries in Inclusive Production of Hadron Pairs in e+e- Annihilation at \sqrt{s} = 10.58 GeV

The Collins effect connects transverse quark spin with a measurable azimuthal asymmetry in the yield of hadronic fragments around the quark's momentum vector. Using two different reconstruction methods we measure statistically significant azimuthal asymmetries for charged pion pairs in e+e- annihilation at center-of-mass energies of 10.52 GeV and 10.58 GeV, which can be attributed to the fragmentation of primordial quarks with transverse spin components. The measurement was performed using a dataset of 547 fb^{-1} collected by the Belle detector at KEKB improving the statistics of the previously published results by nearly a factor of 20.

==> abstract.txt <==
The Collins effect connects transverse quark spin with a
measurable azimuthal asymmetry in the yield of hadronic fragments
around the quark's momentum vector. Using two different reconstruction
methods we measure statistically significant azimuthal asymmetries for
charged pion pairs in $e^+e^-$ annihilation at center-of-mass energies
of 10.52 GeV and 10.58 GeV, which can be attributed to the fragmentation of primordial quarks with transverse spin components. The measurement was performed using a dataset of 547 fb$^{-1}$ collected by the Belle detector at KEKB improving the statistics of the previously published results by nearly a factor of 20. 

